WIP: An Engaging Undergraduate Intro to Model Checking in Software Engineering Using TLA+

Background: In this paper, we present our initial efforts to integrate formal methods, with a focus on model-checking specifications written in Temporal Logic of Actions (TLA+), into computer science education, targeting undergraduate juniors/seniors and graduate students. Formal methods can play a key role in ensuring correct behavior of safety-critical systems, yet remain underutilized in educational and industry contexts. Aims: We aim to (1) qualitatively assess the state of formal methods in computer science programs, (2) construct level-appropriate examples that could be included midway into one's undergraduate studies, (3) demonstrate how to address successive "failures" through progressively stringent safety and liveness requirements, and (4) establish an ongoing framework for assessing interest and relevance among students. Methods: After starting with a refresher on mathematical logic, students specify the rules of simple puzzles in TLA+ and use its included model checker (known as TLC) to find a solution. We gradually escalate to more complex, dynamic, event-driven systems, such as the control logic of a microwave oven, where students will study safety and liveness requirements. We subsequently discuss explicit concurrency, along with thread safety and deadlock avoidance, by modeling bounded counters and buffers. Results: Our initial findings suggest that through careful curricular design and choice of examples and tools, it is possible to inspire and cultivate a new generation of software engineers proficient in formal methods. Conclusions: Our initial efforts suggest that 84% of our students had a positive experience in our formal methods course. Future plans include a longitudinal analysis within our own institution and proposals to partner with other institutions to explore the effectiveness of our open-source and open-access modules.

==> figures/fme_courses.csv <==
Year/Level,Course Title,Contact,Institution,Country,Course Concepts,Languages/Tools
3,Pemodelan Formal,Aditya Bagoes Saputra,Parahyangan Catholic University,Indonesia,"Logic,Formal Specification,Temporal Logic,Model Checking","Alloy,Coloured Petri Nets"
MSc,Formal Methods,Roberto Sebastiani,University of Trento,Italy,"Applied Formal Methods,Automated Reasoning,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Sat,Smt,Software Verification,Theorem Proving,Timed Automata,Temporal Logic","Minisat,Nusmv,Smt-Lib"
MSc,Formal Methods,Eunsuk Kang,Carnegie Mellon University,United States,"Applied Formal Methods,Automated Reasoning,Behavioural Modelling,Constraints,Data Refinement,Formal Specification,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Process Calculus,Relations,Specification,Temporal Logic","Alloy,Fsp"
Industrial,TLA+ Workshop EWD998,Markus Kuppe,Microsoft Research,United States,"Distributed Systems,Formal Specification,Model Checking,Modelling,Software Architecture,Specification,Temporal Logic",Tla
MSc,Specify and verify,Alain Giorgetti,Université de Franche-Comté,France,"Deductive Verification,Distributed Systems,Formal Specification,Model","Why3,Cubicle"
3,Softwareverifikation,Andreas Schäfer,Technische Hochschule Lübeck,Germany,"Applied Formal Methods,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Software Verification,Temporal Logic Languages/Tools",
4,Spezifikation und Verifikation,M Taimoor Khan,Alpen-Adria University,Austria,"Applied Formal Methods,Behavioural Modelling,Deductive Software Verification,Deductive Verification,Formal Specification,Hoare Logic,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Software Verification","Esc/Java,Java,Jml,Spin"
MSc,Formal methods: an introduction,Christophe Garion,ISAE-SUPAERO,France,"Abstract Interpretation,Applied Formal Methods,Deductive Software Verification,Hoare Logic,Model Checking,Smt,Static Analysis","Alter-Ergo,C,Frama-C,Nusmv,Ocaml,Spark/Ada,Why3,Z3"
4,"System Specification, Verification, and Synthesis",Stavros Tripakis,Northeastern University,United States,"Formal Specification,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Sat,Smt,Specification,Temporal Logic","Nusmv,Spin,Z3"
PhD,"Formal Specification, Verification, and Synthesis",Stavros Tripakis,Northeastern University,United States,"Formal Specification,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Sat,Smt,Specification,Temporal Logic","Nusmv,Spin,Z3"
MSc,"Spécification, test et vérification",Sylvain Hallé,Université du Québec à Chicoutimi,Canada,"Formal Specification,Logic,Linear Temporal Logic (Ltl),Model Checking,Sat,Tool-Based Testing,Temporal Logic","Java,Jml,Minisat,Nusmv,Uml/Ocl"
MSc,Programmverifikation,Matthias Güdemann,University of Applied Sciences Munich,Germany,"Abstract Interpretation,Applied Formal Methods,Constraints,Deductive Software Verification,Formal Specification,Hoare Logic,Model Checking,Smt,Software Verification","Alter-Ergo,C,Cbmc,Frama-C,Z3"
"3, 4 & MSc",Modelling Reactive Systems,Dr Oana Andrei,University of Glasgow,United Kingdom,"Applied Formal Methods,Automated Reasoning,Behavioural Equivalences,Formal Specification,Labelled Transition Systems,Modelling,Temporal Logic,Linear Temporal Logic (Ltl),Model Checking,Probabilistic Model Checking","Spin,Prism"
3,Formale Spezifikation und Verifikation,Gidon Ernst,LMU Munich,Germany,"Automated Reasoning,Axiomatic Semantics,Behavioural Equivalences,Formal Specification,Hoare Logic,Labelled Transition Systems,Linear Temporal Logic (Ltl),Model Checking,ModelOriented,Sat,Smt,Specification,Tool-Based Testing","Dafny,Java,Z3"
4,Ingeniería de software 1,Maximiliano Cristiá,Universidad Nacional de Rosario,Argentina,"Formal Specification,Process Algebra,Temporal Logic,Z Method","Tla,Z"
2,Formal Methods in Software Design,Reiner Hähnle,TU Darmstadt,Germany,"Applied Formal Methods,Deductive Software Verification,Distributed Systems,Formal Specification,Logic,Linear Temporal Logic,Ltl,Model Checking,Modelling,Proofs,Software Verification","Key,Spin"
Unknown,Logic for Systems,Tim Nelson,Brown University,United States,"Predicate Logic,Relational Logic,Invariants,Induction,Linear Temporal Logic,Propositional Natural Deduction,Sat,Smt,Property-Based Testing","Alloy,Dafny,Spin,Isabelle"
MSc,Software Analysis,Carlo A. Furia,USI (Università della Svizzera italiana),Switzerland,"Deductive Verification,Static Analysis,Type Systems,Model Checking,Predicate Abstraction,Symbolic Execution,Dynamic Analysis","Dafny,Checker Framework,Frama-C,Spin,Cpachecker,Klee"
2,Theoretical Computer Science II,Jun Pang,University of Luxembourg,Luxembourg,"Transition Systems,Linear-Time Properties,Omega-Regular Properties,Buchi Automata,Ltl,Ctl,Ltl Model Checking,Ctl Model Checking",Spin
MSc,Formal Methods,Jun Pang,University of Luxembourg,Luxembourg,"Alloy,Process Algebra,Mu-Calculus,Model Checking,Mcrl2","Alloy,Mcrl2"
Unknown,Applied Formal Methods,Kristin Yvonne Rozier,"Iowa State University (Ames, IA, USA)",United States,"Logic Specifications,Temporal Logics,Ltl,Ctl,Explicit Model Checking,Symbolic Model Checking,Theorem Proving","Spin,Spot,Nuxmv,Pvs"
Unknown,Computer Aided Verification,David Parker,University of Birmingham,United Kingdom,"Modal Logic,Temporal Logic,Model Checking,Real-Time And Probabilistic Model Checking",Unknown
Unknown,Systems Verification,Brijesh Dongol,University of Surrey,United Kingdom,"Modal Logic,Temporal Logic,Ltl,Ctl,Model Checking,Hoare Logic","Nusmv,Dafny,Mcmas"
Unknown,Logic and Formal Methods (Logik und formale Methoden),Burkhardt Renz,THM Technische Hochschule Mittelhessen,Germany,"Propositional Logic,Sat-Solving,Predicate Logic,Linear Temporal Logic,Natural Deduction","Logic Workbench,Alloy,Spin,Jape"
MSc,System Validation,Mohammad Reza Mousavi,Canvas MOOC Platform,United Kingdom,"Formal Verification,Model Checking,Process Algebra,Behavioural Equivalences",Mcrl2
MSc,System Validation,Jeroen Keiren,TU Delft,Netherlands,"Labelled Transition Systems,Process Algebra,Behavioural Equivalences,Mu-Calculus,Model Checking,Model-Based Testing,Ioco",Mcrl2
Unknown,Software Specification,Jeroen Keiren,Eindhoven University of Technology,Netherlands,"Uml,Labelled Transition Systems,Ltl,Timed Automata,Model-Based Testing,Ioco","Staruml,Uppaal"
4,Formal Methods in Software Engineering,María-del-Mar Gallardo,University of Málaga,Spain,"Model Checking,Alloy,Uml/Ocl","Spin,Alloy,Use"
Unknown,Software Engineering using Formal Methods,Wolfgang Ahrendt,Chalmers University,Sweden,"Model Checking,Deductive Verification,Jml","Spin,Key"
MSc,Certified Software,Marc Pantel,Université de Toulouse/Toulouse INP/ENSEEIHT,France,"Software Analysis Tools,Weakest Preconditions,Model Checking,Abstract Interpretation,Logic Programming,Constraint Logic Programming,Sat,Smt","Student-Developed Small Abstract Interpreter,Gnu Prolog,Minisat,Z3"
Unknown,Introduction to Model Driven Development,Tiziana Margaria,University of Limerick,Ireland,"Formal Models,Logics,Model Checking",Unknown
Unknown,Model Checking,Robi Malik,The University of Waikato,New Zealand,Model Checking,Unknown
Unknown,Safety Critical Systems,David Pearce,Victoria University Wellington,New Zealand,"Software Verification,Model Checking,Static Analysis",Unknown
Unknown,Advanced Algorithms,Annabelle McIver,Macquarie University,Australia,"Hoare Logic,Model Checking",Unknown


==> figures/fme_courses.txt <==
Year/Level:
3
Course Title
Pemodelan Formal
Contact
Aditya Bagoes Saputra
Institution
Parahyangan Catholic University
Country
Indonesia
Course concepts
Logic,Formal Specification,Temporal Logic,Model Checking
Languages/Tools
Alloy,Coloured Petri Nets

Year/Level:
MSc
Course Title
Formal Methods
Contact
Roberto Sebastiani
Institution
University of Trento
Country
Italy
Course concepts
Applied Formal Methods,Automated Reasoning,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Sat,Smt,Software Verification,Theorem Proving,Timed Automata,Temporal Logic
Languages/Tools
Minisat,Nusmv,Smt-Lib

Year/Level:
MSc
Course Title
Formal Methods
Contact
Eunsuk Kang
Institution
Carnegie Mellon University
Country
United States
Course concepts
Applied Formal Methods,Automated Reasoning,Behavioural Modelling,Constraints,Data Refinement,Formal Specification,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Process Calculus,Relations,Specification,Temporal Logic
Languages/Tools
Alloy,Fsp

Year/Level:
Industrial
Course Title
TLA+ Workshop EWD998
Contact
Markus Kuppe
Institution
Microsoft Research
Country
United States
Course concepts
Distributed Systems,Formal Specification,Model Checking,Modelling,Software Architecture,Specification,Temporal Logic
Languages/Tools
Tla

Year/Level:
MSc
Course Title
Specify and verify
Contact
Alain Giorgetti
Institution
Université de Franche-Comté
Country
France
Course concepts
Deductive Verification,Distributed Systems,Formal Specification,Model
Checking
Languages/Tools
Why3,Cubicle

Year/Level:
3
Course Title
Softwareverifikation
Contact
Andreas Schäfer
Institution
Technische Hochschule Lübeck
Country
Germany
Course concepts
Applied Formal Methods,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Software Verification,Temporal Logic Languages/Tools
C,Dafny,Esc/Java,Frama-C,Infer,Java,Jml,Uppaal,Z3

Year/Level:
4
Course Title
Spezifikation und Verifikation
Contact
M Taimoor Khan
Institution
Alpen-Adria University
Country
Austria
Course concepts
Applied Formal Methods,Behavioural Modelling,Deductive Software Verification,Deductive Verification,Formal Specification,Hoare Logic,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Software Verification
Languages/Tools
Esc/Java,Java,Jml,Spin

Year/Level:
MSc
Course Title
Formal methods: an introduction
Contact
Christophe Garion
Institution
ISAE-SUPAERO
Country
France
Course concepts
Abstract Interpretation,Applied Formal Methods,Deductive Software Verification,Hoare Logic,Model Checking,Smt,Static Analysis
Languages/Tools
Alter-Ergo,C,Frama-C,Nusmv,Ocaml,Spark/Ada,Why3,Z3

Year/Level:
4
Course Title
System Specification, Verification, and Synthesis
Contact
Stavros Tripakis
Institution
Northeastern University
Country
United States
Course concepts
Formal Specification,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Sat,Smt,Specification,Temporal Logic
Languages/Tools
Nusmv,Spin,Z3

Year/Level:
PhD
Course Title
Formal Specification, Verification, and Synthesis
Contact
Stavros Tripakis
Institution
Northeastern University
Country
United States
Course concepts
Formal Specification,Labelled Transition Systems,Logic,Linear Temporal Logic (Ltl),Model Checking,Modelling,Sat,Smt,Specification,Temporal Logic
Languages/Tools
Nusmv,Spin,Z3

Year/Level:
MSc
Course Title
Spécification, test et vérification
Contact
Sylvain Hallé
Institution
Université du Québec à Chicoutimi
Country
Canada
Course concepts
Formal Specification,Logic,Linear Temporal Logic (Ltl),Model Checking,Sat,Tool-Based Testing,Temporal Logic
Languages/Tools
Java,Jml,Minisat,Nusmv,Uml/Ocl

Year/Level:
MSc
Course Title
Programmverifikation
Contact
Matthias Güdemann
Institution
University of Applied Sciences Munich
Country
Germany
Course concepts
Abstract Interpretation,Applied Formal Methods,Constraints,Deductive Software Verification,Formal Specification,Hoare Logic,Model Checking,Smt,Software Verification
Languages/Tools
Alter-Ergo,C,Cbmc,Frama-C,Z3

Year/Level:
3, 4 & MSc
Course Title
Modelling Reactive Systems
Contact
Dr Oana Andrei
Institution
University of Glasgow
Country
United Kingdom
Course concepts
Applied Formal Methods,Automated Reasoning,Behavioural Equivalences,Formal Specification,Labelled Transition Systems,Modelling,Temporal Logic,Linear Temporal Logic (Ltl),Model Checking,Probabilistic Model Checking
Languages/Tools
Spin,Prism

Year/Level:
3
Course Title
Formale Spezifikation und Verifikation
Contact
Gidon Ernst
Institution
LMU Munich
Country
Germany
Course concepts
Automated Reasoning,Axiomatic Semantics,Behavioural Equivalences,Formal Specification,Hoare Logic,Labelled Transition Systems,Linear Temporal Logic (Ltl),Model Checking,ModelOriented,Sat,Smt,Specification,Tool-Based Testing
Languages/Tools
Dafny,Java,Z3

Year/Level:
4
Course Title
Ingeniería de software 1
Contact
Maximiliano Cristiá
Institution
Universidad Nacional de Rosario
Country
Argentina
Course concepts
Formal Specification,Process Algebra,Temporal Logic,Z Method
Languages/Tools
Tla,Z

Year/Level:
2
Course Title
Formal Methods in Software Design
Contact
Reiner Hähnle
Institution
TU Darmstadt
Country
Germany
Course concepts
Applied Formal Methods,Deductive Software Verification,Distributed Systems,Formal Specification,Logic,Linear Temporal Logic,Ltl,Model Checking,Modelling,Proofs,Software Verification
Languages/Tools
Key,Spin

Year/Level:
Unknown
Course Title
Logic for Systems
Contact
Tim Nelson
Institution
Brown University
Country
United States
Course concepts
Predicate Logic,Relational Logic,Invariants,Induction,Linear Temporal Logic,Propositional Natural Deduction,Sat,Smt,Property-Based Testing
Languages/Tools
Alloy,Dafny,Spin,Isabelle

Year/Level:
MSc
Course Title
Software Analysis
Contact
Carlo A. Furia
Institution
USI (Università della Svizzera italiana)
Country
Switzerland
Course concepts
Deductive Verification,Static Analysis,Type Systems,Model Checking,Predicate Abstraction,Symbolic Execution,Dynamic Analysis
Languages/Tools
Dafny,Checker Framework,Frama-C,Spin,Cpachecker,Klee

Year/Level:
2
Course Title
Theoretical Computer Science II
Contact
Jun Pang
Institution
University of Luxembourg
Country
Luxembourg
Course concepts
Transition Systems,Linear-Time Properties,Omega-Regular Properties,Buchi Automata,Ltl,Ctl,Ltl Model Checking,Ctl Model Checking
Languages/Tools
Spin

Year/Level:
MSc
Course Title
Formal Methods
Contact
Jun Pang
Institution
University of Luxembourg
Country
Luxembourg
Course concepts
Alloy,Process Algebra,Mu-Calculus,Model Checking,Mcrl2
Languages/Tools
Alloy,Mcrl2

Year/Level:
Unknown
Course Title
Applied Formal Methods
Contact
Kristin Yvonne Rozier
Institution
Iowa State University (Ames, IA, USA)
Country
United States
Course concepts
Logic Specifications,Temporal Logics,Ltl,Ctl,Explicit Model Checking,Symbolic Model Checking,Theorem Proving
Languages/Tools
Spin,Spot,Nuxmv,Pvs

Year/Level:
Unknown
Course Title
Computer Aided Verification
Contact
David Parker
Institution
University of Birmingham
Country
United Kingdom
Course concepts
Modal Logic,Temporal Logic,Model Checking,Real-Time And Probabilistic Model Checking
Languages/Tools
Unknown

Year/Level:
Unknown
Course Title
Systems Verification
Contact
Brijesh Dongol
Institution
University of Surrey
Country
United Kingdom
Course concepts
Modal Logic,Temporal Logic,Ltl,Ctl,Model Checking,Hoare Logic
Languages/Tools
Nusmv,Dafny,Mcmas

Year/Level:
Unknown
Course Title
Logic and Formal Methods (Logik und formale Methoden)
Contact
Burkhardt Renz
Institution
THM Technische Hochschule Mittelhessen
Country
Germany
Course concepts
Propositional Logic,Sat-Solving,Predicate Logic,Linear Temporal Logic,Natural Deduction
Languages/Tools
Logic Workbench,Alloy,Spin,Jape

Year/Level:
MSc
Course Title
System Validation
Contact
Mohammad Reza Mousavi
Institution
Canvas MOOC Platform
Country
United Kingdom
Course concepts
Formal Verification,Model Checking,Process Algebra,Behavioural Equivalences
Languages/Tools
Mcrl2

Year/Level:
MSc
Course Title
System Validation
Contact
Jeroen Keiren
Institution
TU Delft
Country
Netherlands
Course concepts
Labelled Transition Systems,Process Algebra,Behavioural Equivalences,Mu-Calculus,Model Checking,Model-Based Testing,Ioco
Languages/Tools
Mcrl2

Year/Level:
Unknown
Course Title
Software Specification
Contact
Jeroen Keiren
Institution
Eindhoven University of Technology
Country
Netherlands
Course concepts
Uml,Labelled Transition Systems,Ltl,Timed Automata,Model-Based Testing,Ioco
Languages/Tools
Staruml,Uppaal

Year/Level:
4
Course Title
Formal Methods in Software Engineering
Contact
María-del-Mar Gallardo
Institution
University of Málaga
Country
Spain
Course concepts
Model Checking,Alloy,Uml/Ocl
Languages/Tools
Spin,Alloy,Use

Year/Level:
Unknown
Course Title
Software Engineering using Formal Methods
Contact
Wolfgang Ahrendt
Institution
Chalmers University
Country
Sweden
Course concepts
Model Checking,Deductive Verification,Jml
Languages/Tools
Spin,Key

Year/Level:
MSc
Course Title
Certified Software
Contact
Marc Pantel
Institution
Université de Toulouse/Toulouse INP/ENSEEIHT
Country
France
Course concepts
Software Analysis Tools,Weakest Preconditions,Model Checking,Abstract Interpretation,Logic Programming,Constraint Logic Programming,Sat,Smt
Languages/Tools
Student-Developed Small Abstract Interpreter,Gnu Prolog,Minisat,Z3

Year/Level:
Unknown
Course Title
Introduction to Model Driven Development
Contact
Tiziana Margaria
Institution
University of Limerick
Country
Ireland
Course concepts
Formal Models,Logics,Model Checking
Languages/Tools
Unknown

Year/Level:
Unknown
Course Title
Model Checking
Contact
Robi Malik
Institution
The University of Waikato
Country
New Zealand
Course concepts
Model Checking
Languages/Tools
Unknown

Year/Level:
Unknown
Course Title
Safety Critical Systems
Contact
David Pearce
Institution
Victoria University Wellington
Country
New Zealand
Course concepts
Software Verification,Model Checking,Static Analysis
Languages/Tools
Unknown

Year/Level:
Unknown
Course Title
Advanced Algorithms
Contact
Annabelle McIver
Institution
Macquarie University
Country
Australia
Course concepts
Hoare Logic,Model Checking
Languages/Tools
Unknown

Year/Level:
MSc
Course Title
Concurrency: Theory and Practice
Contact
Guangdong Bai
Institution
The University of Queensland
Country
Australia
Course concepts
Model Checking
Languages/Tools
Spin


==> refs/IEEEexample.txt <==
IEEEexample.bib 
V1.13 (2008/09/30)
Copyright (c) 2002-2008 by Michael Shell
See: http://www.michaelshell.org/
for current contact information.

This is an example BibTeX database for the official IEEEtran.bst
BibTeX style file.

Some entries call strings that are defined in the IEEEabrv.bib file.
Therefore, IEEEabrv.bib should be loaded prior to this file.
Usage:

\bibliographystyle{./IEEEtran}
\bibliography{./IEEEabrv,./IEEEexample}


Support sites:
http://www.michaelshell.org/tex/ieeetran/
http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/
and/or
http://www.ieee.org/

*************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEabrv.bib, IEEEfull.bib, IEEEexample.bib,
                   IEEEtran.bst, IEEEtranS.bst, IEEEtranSA.bst,
                   IEEEtranN.bst, IEEEtranSN.bst, IEEEtran_bst_HOWTO.pdf
*************************************************************************


Note that, because the example references were taken from actual IEEE
publications, these examples do not always contain the full amount
of information that may be desirable (for use with other BibTeX styles).
In particular, full names (not abbreviated with initials) should be
entered whenever possible as some (non-IEEE) bibliography styles use
full names. IEEEtran.bst will automatically abbreviate when it encounters
full names.
 
 
 
 
references for the IEEEtran.bst documentation
IEEEtran homepage
@electronic{IEEEhowto:IEEEtranpage,
  author        = "Michael Shell",
  title         = "{IEEE}tran Homepage",
  url           = "http://www.michaelshell.org/tex/ieeetran/",
  year          = "2008"
}


the distribution site for IEEEtran.bst
@electronic{IEEEexample:shellCTANpage,
  author        = "Michael Shell",
  title         = "{IEEE}tran Webpage on {CTAN}",
  url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/",
  year          = "2008"
}


the IEEE website
sort key is needed for sorting styles
@electronic{IEEEexample:IEEEwebsite,
  title         = "The {IEEE} Website",
  url           = "http://www.ieee.org/",
  year          = "2008",
  key           = "IEEE"
}


The BibTeX user's guide.
The filename could have been put in the URL instead. But, there might
be other interesting things for the user in the same directory - and
the filename might change before the directory that contains it.
@electronic{IEEEexample:bibtexuser,
  author        = "Oren Patashnik",
  title         = "{{\BibTeX}}ing",
  howpublished  = "{btxdoc.pdf}",
  url           = "http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/",
  month         = feb,
  year          = "1988"
}


The BibTeX style designer's guide.
@electronic{IEEEexample:bibtexdesign,
  author        = "Oren Patashnik",
  title         = "Designing {{\BibTeX}} Styles",
  howpublished  = "{btxhak.pdf}",
  url           = "http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/",
  month         = feb,
  year          = "1988"
}


A comprehensive BibTeX tutorial.
@electronic{IEEEexample:tamethebeast,
  author        = "Nicolas Markey",
  title         = "Tame the BeaST  ---  The B to X of {{\BibTeX}}",
  url           = "http://tug.ctan.org/tex-archive/info/bibtex/tamethebeast/",
  month         = oct,
  year          = "2005"
}


The BibTeX Tips and FAQ guide.
@electronic{IEEEexample:bibtexFAQ,
  author        = "David Hoadley and Michael Shell",
  title         = "{{\BibTeX}} Tips and {FAQ}",
  howpublished  = "{btxFAQ.pdf}",
  url           = "http://www.ctan.org/tex-archive/biblio/bibtex/contrib/doc/",
  month         = jan,
  year          = "2007"
}


The TeX FAQ
@electronic{IEEEexample:texfaq,
  author        = "Robin Fairbairns",
  title         = "The {{\TeX}} {FAQ}",
  url           = "http://www.tex.ac.uk/cgi-bin/texfaq2html/",
  month         = jun,
  year          = "2008"
}


A BibTeX Guide via Examples.
@electronic{IEEEexample:bibtexguide,
  author        = "Ki-Joo Kim",
  title         = "A {{\BibTeX}} Guide via Examples",
  howpublished  = "{bibtex\_guide.pdf}",
  url           = "http://www.geocities.com/kijoo2000/",
  month         = apr,
  year          = "2004"
}


TeX User Group Bibliography Archive
@electronic{IEEEexample:beebe_archive,
  author        = "Nelson H. F. Beebe",
  title         = "{{\TeX}} User Group Bibliography Archive",
  url           = "http://www.math.utah.edu/pub/tex/bib/index-table.html",
  month         = jul,
  year          = "2008"
}

The natbib.sty package.
@electronic{ctan:natbib,
  author        = "Patrick W. Daly",
  title         = "The natbib.sty package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/natbib/",
  month         = oct,
  year          = "2007"
}

The url.sty package.
@electronic{IEEEexample:urlsty,
  author        = "Donald Arseneau",
  title         = "The url.sty Package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/misc/",
  month         = apr,
  year          = "2006",
}


The hyperref.sty package.
@electronic{IEEEexample:hyperrefsty,
  author        = "Sebastian Rahtz and Heiko Oberdiek",
  title         = "The hyperref.sty Package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/hyperref/",
  month         = sep,
  year          = "2008",
}


The breakurl.sty package.
@electronic{IEEEexample:breakurl,
  author        = "Vilar Camara Neto",
  title         = "The breakurl.sty Package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/breakurl/",
  month         = jul,
  year          = "2008",
}


The Babel package.
@electronic{IEEEexample:babel,
  author        = "Johannes Braams",
  title         = "The Babel Package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/required/babel/",
  month         = jul,
  year          = "2008",
}


The multibib package.
@electronic{IEEEexample:multibibsty,
  author        = "Thorsten Hansen",
  title         = "The multibib.sty package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/contrib/multibib/",
  month         = jan,
  year          = "2004"
}


The biblatex package.
@electronic{IEEEexample:biblatex,
  author        = "Philipp Lehman",
  title         = "The biblatex package",
  url           = "http://www.ctan.org/tex-archive/macros/latex/exptl/biblatex/",
  month         = apr,
  year          = "2008"
}



The three most common and typical types of references used in
IEEE publications:

an article in a journal
Note the use of the IEEE_J_EDL string, defined in the IEEEabrv.bib file,
for the journal name. IEEEtran.bst defines the BibTeX standard three
letter month codes per IEEE style.
From the June 2002 issue of "IEEE Transactions on Electron Devices",
page 996, reference #16.
@article{IEEEexample:article_typical,
  author        = "S. Zhang and C. Zhu and J. K. O. Sin and P. K. T. Mok",
  title         = "A Novel Ultrathin Elevated Channel Low-temperature 
                   Poly-{Si} {TFT}",
  journal       = IEEE_J_EDL,
  volume        = "20",
  month         = nov,
  year          = "1999",
  pages         = "569-571"
}


journal article using et al.
The (five) authors are actually: F. Delorme, S. Slempkes, G. Alibert, 
B. Rose, J. Brandon
The month (July) was not given here.
From the September 1998 issue of "IEEE Journal on Selected Areas in
Communications", page 1257, reference #28.
@article{IEEEexample:articleetal,
  author        = "F. Delorme and others",
  title         = "Butt-jointed {DBR} Laser With 15 {nm} Tunability Grown
                   in Three {MOVPE} Steps",
  journal       = "Electron. Lett.",
  volume        = "31",
  number        = "15",
  year          = "1995",
  pages         = "1244-1245"
}


a paper in a conference proceedings
"conference" can be used as an alias for "inproceedings"
From the June 2002 issue of "Journal of Microelectromechanical Systems",
page 205, reference #16.
@inproceedings{IEEEexample:conf_typical,
  author        = "R. K. Gupta and S. D. Senturia",
  title         = "Pull-in Time Dynamics as a Measure of Absolute Pressure",
  booktitle     = "Proc. {IEEE} International Workshop on
                   Microelectromechanical Systems ({MEMS}'97)",
  address       = "Nagoya, Japan",
  month         = jan,
  year          = "1997",
  pages         = "290-294"
}


a book
From the May 2002 issue of "IEEE Transactions on Magnetics",
page 1466, reference #4.
@book{IEEEexample:book_typical,
  author        = "B. D. Cullity",
  title         = "Introduction to Magnetic Materials",
  publisher     = "Addison-Wesley",
  address       = "Reading, MA",
  year          = "1972"
}




Other examples

journal article with large page numbers, IEEE will divide numbers 5 digits
or longer into groups of three with small spaces between them. Page ranges
can be separated via either "-" or "--", IEEEtran.bst will automatically
convert the separator dash(es) to "--".
Authors and/or IEEE do not always provide/use the journal number, but it
was used in this case. IEEEtran.bst can be configured to ignore journal
numbers if desired.
From the August 2000 issue of "IEEE Photonics Technology Letters",
page 1039, reference #11.
@article{IEEEexample:articlelargepages,
  author        = "A. Castaldini and A. Cavallini and B. Fraboni
                   and P. Fernandez and J. Piqueras",
  title         = "Midgap Traps Related to Compensation Processes in
                   {CdTe} Alloys",
  journal       = "Phys. Rev. B.",
  volume        = "56",
  number        = "23",
  year          = "1997",
  pages         = "14897-14900"
}


journal article with dual months 
use the BibTeX "#" concatenation operator
From the March 2002 issue of "IEEE Transactions on Mechatronics",
page 21, reference #8.
@article{IEEEexample:articledualmonths,
  author        = "Y. Okada and K. Dejima and T. Ohishi",
  title         = "Analysis and Comparison of {PM} Synchronous Motor and
                   Induction Motor Type Magnetic Bearings",
  journal       = IEEE_J_IA,
  volume        = "31",
  month         = sep # "/" # oct,
  year          = "1995",
  pages         = "1047-1053"
}


journal article to be published as a misc entry type
date information like month and year is optional 
However, the article form like that below may be a better approach.
From the May 2002 issue of "IEEE Journal of Selected Areas in 
Communication", page 725, reference #3.
@misc{IEEEexample:TBPmisc,
  author        = "M. Coates and A. Hero and R. Nowak and B. Yu",
  title         = "Internet Tomography",
  howpublished  = IEEE_M_SP,
  month         = may,
  year          = "2002",
  note          = "to be published"
}


journal article to be published as an article entry type
year is required, so if absent, use the year field to hold
the "submitted for publication" in order to avoid a warning for
the missing year field.
From the June 2002 issue of "IEEE Transactions on Information Theory",
page 1461, reference #21.
@article{IEEEexample:TBParticle,
  author        = "N. Kahale and R. Urbanke",
  title         = "On the Minimum Distance of Parallel and Serially
                   Concatenated Codes",
  journal       = IEEE_J_IT,
  year          = "submitted for publication"
}





book with editor and no author
From the June 2002 issue of "IEEE Transactions on Information Theory",
page 1725, reference #1.
@book{IEEEexample:bookwitheditor,
  editor        = "J. C. Candy and G. C. Temes",
  title         = "Oversampling Delta-Sigma Data Converters Theory,
                   Design and Simulation",
  publisher     = "{IEEE} Press.",
  address       = "New York",
  year          = "1992"
}


book with edition, author and editor
Note that the standard BibTeX styles do not support book entries with both
author and editor fields, but IEEEtran.bst does.
The standard BibTeX way of specifying the edition is to use capitalized
ordinal words such as "First", "Second", etc. Most .bst files can convert
up to about "Fifth" into the format needed. IEEEtran.bst can convert up
to "Tenth" to the "Arabic ordinal" form IEEE uses (e.g., "10th"). For
editions over the tenth, it is best to use the "Arabic ordinal" form for
IEEE related work (e.g., "101st")
Note how "Jr." has to be entered.
From the May 2002 issue of "Journal of Lightwave Technology", page 856,
reference #17.
@book{IEEEexample:book,
  author        = "S. M. Metev and V. P. Veiko",
  editor        = "Osgood, Jr., R. M.",
  title         = "Laser Assisted Microtechnology",
  edition       = "Second",
  publisher     = "Springer-Verlag",
  address       = "Berlin, Germany",
  year          = "1998"
}


book with series and volume
From the January 2000 issue of "IEEE Transactions on Communications",
page 11, reference #31.
@book{IEEEexample:bookwithseriesvolume,
  editor        = "J. Breckling",
  title         = "The Analysis of Directional Time Series: Applications to
                   Wind Speed and Direction",
  series        = "Lecture Notes in Statistics",
  publisher     = "Springer",
  address       = "Berlin, Germany",
  year          = "1989",
  volume        = "61"
}


inbook with chapter number. The pages field could also have been given.
The chapter number could be changed to something else such as a section
number via the type field: type = "sec.".
From the May 2002 issue of "IEEE Transactions on Circuits and Systems---I: 
Fundamental Applications and Theory", page 638, reference #22.
@inbook{IEEEexample:inbook,
  author        = "H. E. Rose",
  title         = "A Course in Number Theory",
  publisher     = "Oxford Univ. Press",
  address       = "New York, NY",
  year          = "1988",
  chapter       = "3"
}


inbook with pages and note. The language field is not set to Russian
because the title is presented here in its translated, English, form.
From the May 2002 issue of "IEEE Transactions on Magnetics", page 1533,
reference #5.
@inbook{IEEEexample:inbookpagesnote,
  author        = "B. K. Bul",
  title         = "Theory Principles and Design of Magnetic Circuits",
  publisher     = "Energia Press",
  address       = "Moscow",
  year          = "1964",
  pages         = "464",
  note          = "(in Russian)"
}





incollection with author and editor
From the May 2002 issue of "Journal of Lightwave Technology",
page 807, reference #7.
@incollection{IEEEexample:incollection,
  author        = "W. V. Sorin",
  editor        = "D. Derickson",
  title         = "Optical Reflectometry for Component Characterization",
  booktitle     = "Fiber Optic Test and Measurement",
  publisher     = "Prentice-Hall",
  address       = "Englewood Cliffs, NJ",
  year          = "1998"
}


incollection with series
From the April 2000 issue of "IEEE Transactions on Communication",
page 609, reference #3.
@incollection{IEEEexample:incollectionwithseries,
  author        = "J. B. Anderson and K. Tepe",
  title         = "Properties of the Tailbiting {BCJR} Decoder",
  booktitle     = "Codes, Systems and Graphical Models",
  series        = "{IMA} Volumes in Mathematics and Its Applications",
  publisher     = "Springer-Verlag",
  address       = "New York",
  year          = "2000"
  
}


incollection with author, editor, chapter and pages
From the January 2000 issue of "IEEE Transactions on Communications",
page 16, reference #9.
@incollection{IEEEexample:incollection_chpp,
  author        = "P. Hedelin and P. Knagenhjelm and M. Skoglund",
  editor        = "W. B. Kleijn and K. K. Paliwal",
  title         = "Theory for Transmission of Vector Quantization Data",
  booktitle     = "Speech Coding and Synthesis",
  publisher     = "Elsevier Science",
  address       = "Amsterdam, The Netherlands",
  year          = "1995",
  chapter       = "10",
  pages         = "347-396"
}


incollection with a large number of authors, some authors/journals will
use et al. for so many names. IEEEtran.bst can be configured to do this
if desired, or "R. M. A. Dawson and others" can be used instead.
Note that IEEE may not include the publisher for incollection entries -
IEEEtran.bst will not issue a warning if the publisher is missing for
incollections - but other .bst files often will.
From the June 2002 issue of "IEEE Transactions on Electron Devices",
page 996, reference #12.
@incollection{IEEEexample:incollectionmanyauthors,
  author        = "R. M. A. Dawson and Z. Shen and D. A. Furst and
                   S. Connor and J. Hsu and M. G. Kane and R. G. Stewart and
                   A. Ipri and C. N. King and P. J. Green and R. T. Flegal
                   and S. Pearson and W. A. Barrow and E. Dickey and K. Ping
                   and C. W. Tang and S. Van. Slyke and
                   F. Chen and J. Shi and J. C. Sturm and M. H. Lu",
  title         = "Design of an Improved Pixel for a Polysilicon 
                   Active-Matrix Organic {LED} Display",
  booktitle     = "{SID} Tech. Dig.",
  volume        = "29",
  year          = "1998",
  pages         = "11-14"
}





A Motorola data book as a manual
It is somewhat unusual to include the data book part number.
in the title. It might be more correct to put this information
in the howpublished field instead.
From the December 2000 issue of "IEEE Transactions on Communications",
page 1986, reference #10.
@manual{IEEEexample:motmanual,
  title         = "{FLEXChip} Signal Processor ({MC68175/D})",
  organization  = "Motorola",
  year          = "1996"
}


same reference, but using IEEEtran's howpublished extension
@manual{IEEEexample:motmanualhowpub,
  title         = "{FLEXChip} Signal Processor",
  howpublished  = "{MC68175/D}",
  organization  = "Motorola",
  year          = "1996"
}




conference paper with an address and days. Some journals capitalize the
letters in "Globecom", this one did not.
From the May 2002 issue of "IEEE Transactions on Communications",
page 697, reference #12.
@inproceedings{IEEEexample:confwithadddays,
  author        = "M. S. Yee and L. Hanzo",
  title         = "Radial Basis Function Decision Feedback Equaliser
                   Assisted Burst-by-burst Adaptive Modulation",
  booktitle     = "Proc. {IEEE} Globecom '99",
  address       = "Rio de Janeiro, Brazil",
  month         = dec # " 5--9,",
  year          = "1999",
  pages         = "2183-2187"
}


conference paper with volume number. A conference proceedings with a vol
number is a little uncommon, note that the vol number is placed
before the address in the formatted bibliography entry
From the April 2002 issue of "IEEE/ACM Transactions on Networking",
page 181, reference #26.
@inproceedings{IEEEexample:confwithvolume,
  author        = "M. Yajnik and S. B. Moon and J. Kurose and D. Towsley",
  title         = "Measurement and Modeling of the Temporal Dependence in
                   Packet Loss",
  booktitle     = "Proc. {IEEE} {INFOCOM}'99",
  volume        = "1",
  address       = "New York, NY",
  month         = mar,
  year          = "1999",
  pages         = "345-352"
}


conference paper with a paper number, the type field can be used to
override the word "paper", e.g., type = "postdeadline paper". A type
can be given even without a paper  field.
Also, IEEEtran.bst can be configured to ignore paper numbers and types.
From the May 2002 issue of "Journal of Lightwave Technology",
page 807, reference #4.
@inproceedings{IEEEexample:confwithpaper,
  author        = "M. Wegmuller and J. P. von der Weid and P. Oberson
                   and N. Gisin",
  title         = "High Resolution Fiber Distributed Measurements With
                   Coherent {OFDR}",
  booktitle     = "Proc. {ECOC}'00",
  year          = "2000",
  paper         = "11.3.4",
  pages         = "109"
}


conference paper with a postdeadline type paper, the paper field is
optional.
From the August 2000 issue of "IEEE Photonics Technology Letters",
page 1087, reference #12.
@inproceedings{IEEEexample:confwithpapertype,
  author        = "B. Mikkelsen and G. Raybon and R.-J. Essiambre and
                   K. Dreyer and Y. Su. and L. E. Nelson and J. E. Johnson
                   and G. Shtengel and A. Bond and D. G. Moodie and
                   A. D. Ellis",
  title         = "160 {Gbit/s} Single-channel Transmission Over 300 km 
                   Nonzero-dispersion Fiber With Semiconductor Based
                   Transmitter and Demultiplexer",
  booktitle     = "Proc. {ECOC}'99",
  year          = "1999",
  paper         = "2-3",
  type          = "postdeadline paper",
  pages         = "28-29"
}


presented at a conference
intype overrides the default "in" and causes the booktitle not to be
emphasized (rendered in italics).
From the February 2002 issue of "IEEE/ACM Transactions on Networking",
page 163, reference #6.
@inproceedings{IEEEexample:presentedatconf,
  author        = "S. G. Finn and M. M{\'e}dard and R. A. Barry",
  title         = "A Novel Approach to Automatic Protection Switching
                   Using Trees",
  intype        = "presented at the",
  booktitle     = "Proc. Int. Conf. Commun.",
  year          = "1997"
}





master's thesis, often the University name will be abbreviated and the
state or country will be included in the address. The type field can
used to override the default type "Master's thesis"
From the June 2002 issue of "IEEE Transactions on Microelectromechanical
Systems", page 186, reference #11.
@mastersthesis{IEEEexample:masters,
  author        = "Nin C. Loh",
  title         = "High-Resolution Micromachined Interferometric
                   Accelerometer",
  school        = "Massachusetts Institute of Technology",
  address       = "Cambridge",
  year          = "1992"
}


master's thesis with a type field
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 391, reference #12.
@mastersthesis{IEEEexample:masterstype,
  author        = "A. Karnik",
  title         = "Performance of {TCP} Congestion Control with Rate
                   Feedback: {TCP/ABR} and Rate Adaptive {TCP/IP}",
  school        = "Indian Institute of Science",
  type          = "M. Eng. thesis",
  address       = "Bangalore, India",
  month         = jan,
  year          = "1999"
}





Ph.D. dissertation with a URL field, the university is abbreviated
From the October 2001 issue of "IEEE/ACM Transactions on Networking",
page 590, reference #11.
@phdthesis{IEEEexample:phdurl,
  author        = "Q. Li",
  title         = "Delay Characterization and Performance Control of
                   Wide-area Networks",
  school        = "Univ. of Delaware",
  address       = "Newark",
  month         = may,
  year          = "2000",
  url           = "http://www.ece.udel.edu/~qli"
}





technical report
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 490, reference #15.
@techreport{IEEEexample:techrep,
  author        = "R. Jain and K. K. Ramakrishnan and D. M. Chiu",
  title         = "Congestion Avoidance in Computer Networks with a 
                   Connectionless Network Layer",
  institution   = "Digital Equipment Corporation",
  address       = "MA",
  number        = "DEC-TR-506",
  month         = aug,
  year          = "1987"
}


technical report with type
for those times when "Tech. Rep." needs to be modified
From the February 2001 issue of "IEEE/ACM Transactions on Networking",
page 46, reference #8.
@techreport{IEEEexample:techreptype,
  author        = "J. Padhye and V. Firoiu and D. Towsley",
  title         = "A Stochastic Model of {TCP} {R}eno Congestion Avoidance
                   and Control",
  institution   = "Univ. of Massachusetts",
  address       = "Amherst, MA",
  type          = "CMPSCI Tech. Rep.",
  number        = "99-02",
  year          = "1999"
}


technical report with type
for those times when "Tech. Rep." needs to be modified
This reference did not have an address.
From the January 2000 issue of "IEEE Transactions on Communications",
page 117, reference #6.
@techreport{IEEEexample:techreptypeii,
  author        = "D. Middleton and A. D. Spaulding",
  title         = "A Tutorial Review of Elements of Weak Signal Detection
                   in Non-{G}aussian {EMI} Environments",
  institution   = "National Telecommunications and Information
                   Administration ({NTIA}), U.S. Dept. of Commerce",
  type          = "NTIA Report",
  number        = "86-194",
  month         = may,
  year          = "1986"
}


technical report, standards submission report
From the June 2004 issue of "IEEE Journal of Selected Areas in Communications",
page 928, reference #9.
Note that some journals do not abbreviate the task group: "TGe" => "Task Group E"
@techreport{IEEEexample:techrepstdsub,
  author        = "S. Kandala",
  title         = "Changes to {A}nnex {D}",
  institution   = "{IEEE} 802.11 {TGe}",
  number        = "02/680r0",
  month         = oct,
  year          = "2002"
}




an unpublished work
for unpublished types, the note field is required. IEEE usually
just uses the word "unpublished" for the note.
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 391, reference #16.
@unpublished{IEEEexample:unpublished,
  author        = "T. J. Ott and N. Aggarwal",
  title         = "{TCP} over {ATM}: {ABR} or {UBR}",
  note          = "Unpublished"
}





electronic with a howpublished information field 
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 391, reference #7.
@electronic{IEEEexample:electronhowinfo,
  author        = "V. Jacobson",
  title         = "Modified {TCP} Congestion Avoidance Algorithm",
  howpublished  = "end2end-interest mailing list",
  url           = "ftp://ftp.isi.edu/end2end/end2end-interest-1990.mail",
  month         = apr,
  year          = "1990"
}


electronic with a howpublished information field 
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 418, reference #31.
@electronic{IEEEexample:electronhowinfo2,
  author        = "V. Valloppillil and K. W. Ross",
  title         = "Cache Array Routing Protocol v1.1",
  howpublished  = "Internet draft",
  url           = "http://ds1.internic.net/internet-drafts/draft-vinod-carp-v1-03.txt",
  year          = "1998"
}


electronic with an organization and address
From the February 2002 issue of "IEEE/ACM Transactions on Networking",
page 114, reference #15.
@electronic{IEEEexample:electronorgadd,
  author        = "D. H. Lorenz and A. Orda",
  title         = "Optimal Partition of {QoS} Requirements on Unicast
                   Paths and Multicast Trees",
  organization  = "Dept. Elect. Eng., Technion",
  address       = "Haifa, Israel",
  url           = "ftp://ftp.technion.ac.il/pub/supported/ee/Network/lor.mopq98.ps",
  month         = jul,
  year          = "1998"
}





U.S. patent
Use the type field to override the patent type. e.g.,
type = "Patent Application"
The address is that of the assignee. Note that IEEE does not
display the assignee, the address, and only displays one date.
(if year is not present, the filed dates are used.) However, this
information should be entered as other BibTeX styles may use it.
alternatively, nationality could be entered as "U.S." 
From the April 2000 issue of "IEEE Transactions on Communications",
page 542, reference #6.
@patent{IEEEexample:uspat,
  author        = "Ronald E. Sorace and Victor S. Reinhardt and
                   Steven A. Vaughn",
  assignee      = "Hughes Aircraft Company",
  address       = "Los Angeles, CA",
  title         = "High-Speed Digital-to-{RF} Converter",
  nationality   = "United States",
  number        = "5668842",
  dayfiled      = "28",
  monthfiled    = feb,
  yearfiled     = "1995",
  day           = "16",
  month         = sep,
  year          = "1997"
}


Japanese Patent
From the April 2000 issue of "IEEE Transactions on Communications",
page 556, reference #6.
@patent{IEEEexample:jppat,
  author        = "U. Hideki",
  title         = "Quadrature Modulation Circuit",
  nationality   = "Japanese",
  number        = "152932/92",
  day           = "20",
  month         = may,
  year          = "1992"
}


French Patent request, the language field must be entered in lower case
as this is the option name Babel uses. The nationality field needs to be
capitalized. Because this is a patent request, the date filed fields are
used while the date fields are left empty/missing. In other countries,
the words "Patent Application", etc. are used instead.
From the April 2000 issue of "IEEE Transactions on Communications",
page 556, reference #9.
@patent{IEEEexample:frenchpatreq,
  author        = "F. Kowalik and M. Isard",
  title         = "Estimateur d'un D{\'e}faut de Fonctionnement 
                   d'un Modulateur en Quadrature et {\'E}tage de Modulation
                   l'Utilisant",
  language      = "french",
  nationality   = "French",
  type          = "Patent Request",
  number        = "9500261",
  dayfiled      = "11",
  monthfiled    = jan,
  yearfiled     = "1995"
}





a periodical
From the April 2001 issue of "IEEE/ACM Transactions on Networking",
page 160, reference #1.
sort key is needed for sorting styles
@periodical{IEEEexample:periodical,
  title         = IEEE_M_PCOM # ", Special Issue on Wireless {ATM}",
  volume        = "3",
  month         = aug,
  year          = "1996",
  key           = "IEEE"
}





standard, IEEE does not use the address for standards, but it is good
to provide one for BibTeX styles that use it.
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 451, reference #2.
@standard{IEEEexample:standard,
  title         = "Wireless {LAN} Medium Access Control {(MAC)} and 
                   Physical Layer {(PHY)} Specification",
  organization  = "IEEE",
  address       = "Piscataway, NJ",
  number        = "802.11",
  year          = "1997"
}


standard with type and revision, the type overrides the word standard
(or std.). Here a standard number is not available and a revision number
is used.
From the August 2000 issue of "IEEE Photonics Technology Letters",
page 1048, reference #13.
@standard{IEEEexample:standardproposed,
  title         = "Fiber Channel Physical Interface ({FC-PI})",
  institution   = "NCITS",
  address       = "Washington, DC",
  type          = "Working Draft Proposed Standard",
  revision      = "5.2",
  year          = "1999"
}


standard draft as a misc with author
From the May 2002 issue of "IEEE Journal of Selected Areas in
Communication", page 725, reference #16.
@misc{IEEEexample:draftasmisc,
  author        = "I. Widjaja and A. Elwalid",
  title         = "{MATE}: {MPLS} Adaptive Traffic Engineering",
  howpublished  = "IETF Draft",
  year          = "1999"
}





misc for a techreport like reference
techreport is not perfectly suitable because this entry lacks
an institution field
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 490, reference #22.
@misc{IEEEexample:miscforum,
  author        = "L. Roberts",
  title         = "Enhanced Proportional Rate Control Algorithm {PRCA}",
  howpublished  = "{ATM} Forum Contribution 94-0735R1",
  month         = aug,
  year          = "1994"
}


misc for a white paper
From the August 2001 issue of "IEEE/ACM Transactions on Networking",
page 478, reference #4 - Note that the reference there (improperly?)
used the author field for "Cisco".
@misc{IEEEexample:whitepaper,
  title         = "Advanced {QoS} Services for the Intelligent Internet",
  howpublished  = "White Paper",
  organization  = "Cisco",
  month         = may,
  year          = "1997"
}


misc for a data sheet
From the November 2000 issue of "IEEE Photonics Technology Letters",
page 1551, reference #6.
@misc{IEEEexample:datasheet,
  title         = "{PDCA12-70} Data Sheet",
  organization  = "Opto Speed SA",
  address       = "Mezzovico, Switzerland"
}





Other unusual references

a private communication as a misc entry type
sometimes the designation "personal communication" is used instead
From the June 2002 issue of "IEEE Transactions on Information Theory",
page 1725, reference #16.
@misc{IEEEexample:private,
  author        = "S. Konyagin",
  howpublished  = "private communication",
  year          = "1998"
}


an internet request for comments (RFC) as a misc entry type
It would also be nice to add a URL to these types of things.
RFCs can also be handled as electronic references.
From the April 2002 issue of "IEEE/ACM Transactions on Networking",
page 181, reference #14.
@misc{IEEEexample:miscrfc,
  author        = "K. K. Ramakrishnan and S. Floyd",
  title         = "A Proposal to Add Explicit Congestion
                   Notification ({ECN}) to {IP}",
  howpublished  = "RFC 2481",
  month         = jan,
  year          = "1999"
}


a software package as a manual
From the June 2002 issue of "IEEE/ASME Journal of Microelectromechanical
Systems", page 205, reference #20.
Sometimes they put the version/release information in the title.
@manual{IEEEexample:softmanual,
  title         = "SaberDesigner Reference Manual",
  organization  = "Analogy, Inc.",
  address       = "Beaverton, OR",
  year          = "1998",
  note          = "Release 4.3"
}


a software package as an electronic reference
From the February 2003 issue of  "IEEE/ACM Transactions on Networking",
page 46, reference #24. If there is no author or organization, a sorting
key is required for sorting styles. It might be a good idea to include
month and year fields as well.
@electronic{IEEEexample:softonline,
  title         = "Ucb/lbnl/vint Network Simulator---ns (Version 2)",
  url           = "http://www-mash.cs.berkeley.edu/ns/",
  key           = "ns"
}


misc for a German regulation
In German, the first letters of nouns are capitalized, so we do so here.
From the June 2002 issue of "IEEE Journal in Selected Areas in
Communication", page 892, reference #9.
@misc{IEEEexample:miscgermanreg,
  title         = "{M}essung von {S}t{\"o}rfeldern an {A}nlagen 
                   und {L}eitungen der {T}elekommunikation im
                   {F}requenzbereich 9 {kHz} bis 3 {GHz}",
  language      = "german",
  howpublished  = "{M}e{\ss}vorschrift {R}eg {TP} {MV} 05",
  organization  = "Regulierungsbeh{\"o}rde f{\"u}r {T}elekommunikation und
                   {P}ost ({R}eg {TP})"
}



Ways to handle things like CCSDS's Blue Books
journal article with a URL. However, this is not a very good approach
because the Blue Books are not really journals and the author field has
to be abused.
From the June 2002 issue of "IEEE Transactions on Information Theory",
page 1461, reference #7.
@article{IEEEexample:bluebookarticle,
  author        = "{Consulative Committee for Space Data Systems (CCSDS)}",
  title         = "Telemetry Channel Coding",
  journal       = "Blue Book",
  number        = "4",
  year          = "1999",
  url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
}


CCSDS's Blue Book handled as a book
However, it is not a good idea to have to use the author field for
an organization (done here because the book entry type requires an
author field).
@book{IEEEexample:bluebookbook,
  author        = "{Consulative Committee for Space Data Systems (CCSDS)}",
  title         = "Telemetry Channel Coding",
  series        = "Blue Book",
  number        = "4",
  publisher     = "{CCSDS}",
  address       = "Newport Beach, {CA}",
  year          = "1999",
  url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
}


CCSDS's Blue Book handled as a manual
This is a much better approach, but uses the howpublished field.
@manual{IEEEexample:bluebookmanual,
  title         = "Telemetry Channel Coding",
  howpublished  = "ser. Blue Book, No. 4",
  organization  = "Consulative Committee for Space Data Systems (CCSDS)",
  address       = "Newport Beach, CA",
  year          = "1999",
  url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
}



CCSDS's Blue Book handled as a standard
Probably the best approach for this particular case because the work
is standard related. Note that IEEE does not display the address for
standards.
@standard{IEEEexample:bluebookstandard,
  title         = "Telemetry Channel Coding",
  howpublished  = "ser. Blue Book, No. 4",
  organization  = "Consulative Committee for Space Data Systems (CCSDS)",
  address       = "Newport Beach, CA",
  type          = "Recommendation for Space Data System Standard",
  number        = "101.0-B-4",
  month         = May,
  year          = "1999",
  url           = "http://www.ccsds.org/documents/pdf/CCSDS-101.0-B-4.pdf"
}








An example of a IEEEtran control entry which can change some IEEEtran.bst
settings. An entry like this must be cited via \bstctlcite{} command
before the first real \cite{}. The same entry key cannot be called twice
(just like multiple \cite{} of the same entry key place only one entry
in the bibliography.)
The available control fields are:

CTLuse_article_number
"no" turns off the display of the number for articles.
"yes" enables

CTLuse_paper
"no" turns off the display of the paper and type fields in inproceedings.
"yes" enables

CTLuse_forced_etal 
"no" turns off the forced use of "et al."
"yes" enables

CTLmax_names_forced_etal
The maximum number of names that can be present beyond which an "et al."
usage is forced. Be sure that CTLnames_show_etal (below)
is not greater than this value!

CTLnames_show_etal
The number of names that will be shown with a forced "et al.".
Must be less than or equal to CTLmax_names_forced_etal

CTLuse_alt_spacing 
"no" turns off the alternate interword spacing for entries with URLs.
"yes" enables

CTLalt_stretch_factor
If alternate interword spacing for entries with URLs is enabled, this is
the interword spacing stretch factor that will be used. For example, the
default "4" here means that the interword spacing in entries with URLs can
stretch to four times normal. Does not have to be an integer.

CTLdash_repeated_names
"no" turns off the "dashification" of repeated (i.e., identical to those
of the previous entry) names. IEEE normally does this.
"yes" enables

CTLname_format_string
The name format control string as explained in the BibTeX style hacking
guide.
IEEE style "{f.~}{vv~}{ll}{, jj}" is the default,

CTLname_latex_cmd
A LaTeX command that each name will be fed to (e.g., "\textsc").
Leave empty if no special font is desired for the names.
The default is empty.

CTLname_url_prefix
The prefix text used before URLs.
The default is "[Online]. Available:" A space will be inserted after this
text. If this space is not wanted, just use \relax at the end of the
prefix text.


Those fields that are not to be changed can be left out.
@IEEEtranBSTCTL{IEEEexample:BSTcontrol,
  CTLuse_article_number     = "yes",
  CTLuse_paper              = "yes",
  CTLuse_forced_etal        = "no",
  CTLmax_names_forced_etal  = "10",
  CTLnames_show_etal        = "1",
  CTLuse_alt_spacing        = "yes",
  CTLalt_stretch_factor     = "4",
  CTLdash_repeated_names    = "yes",
  CTLname_format_string     = "{f.~}{vv~}{ll}{, jj}",
  CTLname_latex_cmd         = "",
  CTLname_url_prefix        = "[Online]. Available:"
}
